Assessing the accuracy of the Australian Senate count: Key steps for a rigorous and transparent audit

This paper explains the main principles and some of the technical details for auditing the scanning and digitisation of the Australian Senate ballot papers. We give a short summary of the motivation for auditing paper ballots, explain the necessary supporting steps for a rigorous and transparent audit, and suggest some statistical methods that would be appropriate for the Australian Senate. 22 June 2022 Update: The update includes analysis of Senate preference data from the 2022 Australian election.

==> tables/selection.probabilities.csv <==
"state","pop.size","target.samp.size","selection.prob","prob0","prob1","exceeds0","exceeds1"
"nsw",5427292,1000,0.000202851761368715,0.998929820457707,0.999036147024101,FALSE,TRUE
"vic",4305961,1000,0.000255677019958882,0.998930054511884,0.999036362166531,FALSE,TRUE
"qld",3450635,1000,0.000319052788389855,0.998930335270241,0.99903662023819,FALSE,TRUE
"wa",1752273,1000,0.000628287940614813,0.998931704539441,0.999037878844412,FALSE,TRUE
"sa",1244611,1000,0.000884557292322504,0.998932838449454,0.999038921088947,FALSE,TRUE
"tas",397279,1000,0.00277113333659115,0.998941162783541,0.999046571814473,FALSE,TRUE
"act",309521,1000,0.00355680593314121,0.998944617465935,0.999049746595857,FALSE,TRUE
"nt",145335,1000,0.0075747097155046,0.998962174237996,0.999065877731908,FALSE,TRUE
"nsw",5427292,625,0.000129933864461955,0.998870974022091,0.999009963989305,FALSE,TRUE
"vic",4305961,625,0.000163770347811125,0.998871121950459,0.999010097178388,FALSE,TRUE
"qld",3450635,625,0.000204364813925617,0.998871299407909,0.999010256953753,FALSE,TRUE
"wa",1752273,625,0.000402441096249096,0.998872165043889,0.999011036327586,FALSE,TRUE
"sa",1244611,625,0.000566590884486363,0.998872882101461,0.999011681917684,FALSE,TRUE
"tas",397279,625,0.00177501147670531,0.998878152150146,0.99901642639443,FALSE,TRUE
"act",309521,625,0.00227826357899347,0.998880342363233,0.99901839801646,FALSE,TRUE
"nt",145335,625,0.0048518805060258,0.998891501512861,0.999028441927832,FALSE,TRUE

